Just-In-Time Software Defect Prediction via Bi-modal Change Representation Learning

For predicting software defects at an early stage, researchers have proposed just-in-time defect prediction (JIT-DP) to identify potential defects in code commits. The prevailing approaches train models to represent code changes in history commits and utilize the learned representations to predict the presence of defects in the latest commit. However, existing models merely learn editions in source code, without considering the natural language intentions behind the changes. This limitation hinders their ability to capture deeper semantics. To address this, we introduce a novel bi-modal change pre-training model called BiCC-BERT. BiCC-BERT is pre-trained on a code change corpus to learn bi-modal semantic representations. To incorporate commit messages from the corpus, we design a novel pre-training objective called Replaced Message Identification (RMI), which learns the semantic association between commit messages and code changes. Subsequently, we integrate BiCC-BERT into JIT-DP and propose a new defect prediction approach -- JIT-BiCC. By leveraging the bi-modal representations from BiCC-BERT, JIT-BiCC captures more profound change semantics. We train JIT-BiCC using 27,391 code changes and compare its performance with 8 state-of-the-art JIT-DP approaches. The results demonstrate that JIT-BiCC outperforms all baselines, achieving a 10.8% improvement in F1-score. This highlights its effectiveness in learning the bi-modal semantics for JIT-DP.

==> comments.txt <==
Reviewers' comments:

Reviewer #1: 
1. Please write code using the listing latex command; otherwise, the images result in low resolution;
2. Please use vectorized figures;
2. Please add requirements for running experiments in the READ ME of the replication package.

Reviewer #1: The authors present BiCC-BERT, a novel bi-modal change representation model aimed at just-in-time defect prediction. Their approach processes code changes and corresponding commit messages to extract bimodal semantic features using BiCC-BERT. The model is evaluated on the JIT-Defects4J dataset, comprising 21 open-source projects with 27,391 changes.

Fixed.1. The choice of dataset is not well-justified, as most studies on bug prediction typically rely on alternative datasets.
Fixed.2. The overall structure of the paper is confusing. Specifically, the section comparing the state-of-the-art methods lacks detailed explanations of existing literature. While tables are provided, the discussion on machine learning techniques is superficial and does not clarify the rationale behind the chosen methods and comparison approach.
Fixed.3. The authors should provide a more in-depth discussion and analysis on how their approach outperforms others, offering technical details rather than merely presenting performance numbers.
Fixed.4. Practical implications of the results are not discussed.
Fixed.5. A replication package is not provided, which limits the reproducibility of the study.
Fixed.6. I recommend restructuring the design section by dividing it into Research Questions (RQs) and explaining the design of each in detail. Additionally, the configuration of the approach and the review of the state-of-the-art should be allocated their own sections.


Reviewer #2: This paper introduced a novel bi-modal change pretraining model called BiCC-BERT, and integrated BiCC-BERT into JIT-DP and proposed a new defect prediction approach-JIT-BiCC. The experimental results indicated the effectiveness of the proposed approach. However, there are some problems that need to be improved.
Fixed.1. In Section 1, "Previous works [6] have …", why use plural when there is only one reference. Please check.
Fixed.2. Some content is missing references. For example, in Section 2.2, "Code change representation learning can be broadly categorized into two types: sequence-based and graph-based approaches." Please add reference.
Fixed.3. In Section 5.1, "JIT-BiCC achieves a performance improvement of 10.8% and 0.7% in terms of F1 and AUC." Are these improvements for average? Please explain clearly.
4. The experiments are conducted on one dataset named JIT-Defects4J. It is recommended to conduct experiments on more datasets.
Fixed.5. The results of "JIT-BiCC" in Table 4 are the same with "Alternating RMI & MLM" in Table 5 and "2×MLM, 1×RMI" in Table 6. It means that "JIT-BiCC" in Table 4 not only with RMI & MLM, but also considering their pre-training order and ratios. So it is not fair to compare "JIT-BiCC" with "-w/o RMI & MLM", "-w/o RMI" and "-w/o MLM". Please check.
